Viterbi State Selection for Discrete Pinching Antenna Systems

Pinching antennas enable dynamic control of electromagnetic wave propagation through reconfigurable radiating structures, but selecting an optimal subset of antennas remains a combinatorial problem with exponential complexity. This letter considers antenna subset selection for a waveguide-fed pinching antenna array serving ground users under a time-division access scheme. The achievable rate depends on the coherent superposition of the effective complex channel gains and is therefore highly sensitive to the relative phase alignment of the activated antennas. To address the prohibitive complexity of exhaustive search, we propose a Viterbi state selection (VSS) algorithm that exploits the phase structure of the combined received signal. The trellis state is defined by a quantized representation of the phase of the accumulated complex gain, and a Viterbi-based survivor rule is used to prune dominated antenna subsets across stages. Numerical results demonstrate that the proposed method achieves the same antenna selection and rate as exhaustive search, while reducing the computational complexity from exponential to polynomial in the number of available antennas.

==> figures/gurobi_multiuser_final_worst_user_rate_vs_N_U2.dat <==
N avg_final_worst_user_rate
5 4.4749
10 5.1393
15 5.4948
20 5.8810
25 6.1839
30 6.3461
35 6.5621
40 6.6092
45 6.7483
50 7.0201

==> figures/iters_Tbest.dat <==
N T_best
5 2.228
10 3.897
15 5.52
20 7.261
25 8.55
30 10.126
35 11.799
40 13.169
45 15.041
50 16.654


==> figures/iters_Tstop.dat <==
N T_stop
5 2.736
10 4.602
15 6.308
20 8.14
25 9.619
30 11.275
35 12.934
40 14.419
45 16.294
50 18.05


==> figures/pgga_multiuser.txt <==
N avg_final_worst_user_rate
5 3.5347
10 3.3427
15 2.9279
20 3.1681
25 3.0441
30 3.1587
35 3.0371
40 2.9695
45 2.9305
50 3.0540

==> figures/rate_gurobi.dat <==
N rate_gurobi
5 6.10256627
10 6.762342244
15 7.210522068
20 7.486172854
25 7.82454123
30 8.037297824
35 8.145531758
40 8.354998535
45 8.441391396
50 8.573502401


==> figures/rate_pgga.dat <==
N rate_pgga
5 5.908079123
10 6.228999321
15 6.503009857
20 6.547046962
25 6.787097949
30 6.881467757
35 6.831137051
40 6.991995694
45 6.992333915
50 7.094824449


==> figures/rate_trellis.dat <==
N rate_trellis
5 6.102060585
10 6.760420106
15 7.206636023
20 7.482620773
25 7.820521769
30 8.032941183
35 8.140192137
40 8.349486119
45 8.43443088
50 8.566645313


==> figures/trellis_avg_rate_vs_stage_N100_users150.dat <==
stage avg_best_rate
1 5.76148464
2 6.709893843
3 7.241583298
4 7.604314117
5 7.879409561
6 8.09617583
7 8.268860384
8 8.410957187
9 8.529077321
10 8.628789516
11 8.715523788
12 8.789785517
13 8.854227421
14 8.90986709
15 8.959049186
16 9.002616066
17 9.04097454
18 9.075423517
19 9.105774379
20 9.13290916
21 9.156837333
22 9.1785345
23 9.198037027
24 9.21574507
25 9.231518334
26 9.245675907
27 9.258635599
28 9.270327996
29 9.280763588
30 9.290172605
31 9.29880743
32 9.306615443
33 9.31331932
34 9.319341772
35 9.32467831
36 9.329095828
37 9.332404247
38 9.335188715
39 9.337459403
40 9.339134598
41 9.340480057
42 9.34137148
43 9.341996245
44 9.34250777
45 9.342838295
46 9.342985801
47 9.343064551
48 9.343095287
49 9.343113178
50 9.343120779
51 9.343120779
52 9.343120779
53 9.343120779


==> figures/trellis_avg_rate_vs_stage_N50_users150.dat <==
stage avg_best_rate
1 5.760240158
2 6.677055828
3 7.163798522
4 7.47879712
5 7.703867171
6 7.871202515
7 7.999548122
8 8.097774818
9 8.173488981
10 8.234270749
11 8.283008962
12 8.321886979
13 8.355118806
14 8.382951619
15 8.405957002
16 8.424443034
17 8.439390767
18 8.45123005
19 8.460299627
20 8.466415539
21 8.470814961
22 8.473571792
23 8.475823445
24 8.477027237
25 8.477611351
26 8.477930142
27 8.478045468
28 8.478117327
29 8.478202349
30 8.478213148
31 8.478213148


==> figures/trellis_avg_rate_vs_stage_N80_users150.dat <==
stage avg_best_rate
1 5.761358385
2 6.701446169
3 7.230648753
4 7.58669693
5 7.847074369
6 8.04414103
7 8.205680408
8 8.336008726
9 8.444347979
10 8.534800374
11 8.610220941
12 8.675414528
13 8.730987947
14 8.779327128
15 8.820125516
16 8.856181611
17 8.887303303
18 8.91445031
19 8.938020925
20 8.959111692
21 8.977843262
22 8.993929481
23 9.008323378
24 9.020290748
25 9.030413554
26 9.039036584
27 9.046640617
28 9.05317939
29 9.058619743
30 9.06297132
31 9.06640588
32 9.069260325
33 9.071275455
34 9.072648013
35 9.073531624
36 9.074265538
37 9.074682047
38 9.074966583
39 9.075199215
40 9.075470374
41 9.07556745
42 9.075682435
43 9.075682435
44 9.075682435
45 9.075682435
46 9.075682435


==> figures/trellis_multiuser_avg_maxmin_vs_stage_N100_U2.dat <==
stage avg_best_so_far_worst_user_rate
1 3.906439428
2 4.830905945
3 5.369115835
4 5.749525103
5 6.036248316
6 6.264174617
7 6.44959664
8 6.605279967
9 6.738957572
10 6.854263198
11 6.955573675
12 7.044676074
13 7.123425859
14 7.194408128
15 7.258410783
16 7.315612759
17 7.366977854
18 7.413639949
19 7.456752273
20 7.496325476
21 7.532004546
22 7.564940836
23 7.594910196
24 7.622370326
25 7.647525972
26 7.670118314
27 7.690837989
28 7.70983764
29 7.726940327
30 7.742712218
31 7.756691805
32 7.769336015
33 7.780493264
34 7.790151205
35 7.798232511
36 7.804854673
37 7.810813557
38 7.815479426
39 7.819144232
40 7.821904236
41 7.823881759
42 7.825412583
43 7.826409206
44 7.827140265
45 7.827709672
46 7.828042109
47 7.828324742
48 7.828519617
49 7.828681652
50 7.828832456
51 7.828970217
52 7.829089077
53 7.829202317
54 7.829304384
55 7.829391993
56 7.829456936
57 7.829481365
58 7.829481365
59 7.829481365
60 7.829481365
61 7.829481365
62 7.829481365
63 7.829481365


==> figures/trellis_multiuser_avg_maxmin_vs_stage_N50_U2.dat <==
stage avg_best_so_far_worst_user_rate
1 3.747642045
2 4.652093593
3 5.169714309
4 5.52100176
5 5.78049125
6 5.981224969
7 6.142204291
8 6.273973842
9 6.382675538
10 6.471949223
11 6.546355381
12 6.609396517
13 6.663628119
14 6.707349086
15 6.74497391
16 6.775357026
17 6.801747902
18 6.822699764
19 6.839313304
20 6.850991691
21 6.857810332
22 6.863142177
23 6.86617201
24 6.867969038
25 6.868812795
26 6.869253243
27 6.869454597
28 6.869454597
29 6.869454597


==> figures/trellis_multiuser_avg_maxmin_vs_stage_N80_U2.dat <==
stage avg_best_so_far_worst_user_rate
1 3.922628456
2 4.846413398
3 5.380493496
4 5.750719143
5 6.025566769
6 6.24412206
7 6.42200319
8 6.569912674
9 6.696723388
10 6.806092053
11 6.900489641
12 6.983655496
13 7.056875828
14 7.120644063
15 7.176396202
16 7.225880664
17 7.270109562
18 7.310061728
19 7.345628797
20 7.377537436
21 7.406133807
22 7.43153858
23 7.453797336
24 7.473317344
25 7.490702956
26 7.505908276
27 7.518900107
28 7.529864459
29 7.538559579
30 7.545281169
31 7.550711195
32 7.554394721
33 7.557155612
34 7.559269026
35 7.560619361
36 7.561638155
37 7.562383974
38 7.562784983
39 7.563068655
40 7.563221892
41 7.563233238
42 7.563233238


==> figures/trellis_multiuser_final_worst_user_rate_vs_N_U2.dat <==
N avg_final_worst_user_rate
5 4.472081372
10 5.138762225
15 5.488100934
20 5.874052801
25 6.178277664
30 6.342549808
35 6.55971447
40 6.605194946
45 6.744382778
50 7.017544416

